Goal-Oriented Adaptivity and Multilevel Preconditioning for the Poisson-Boltzmann Equation

In this article, we develop goal-oriented error indicators to drive adaptive refinement algorithms for the Poisson-Boltzmann equation. Empirical results for the solvation free energy linear functional demonstrate that goal-oriented indicators are not sufficient on their own to lead to a superior refinement algorithm. To remedy this, we propose a problem-specific marking strategy using the solvation free energy computed from the solution of the linear regularized Poisson-Boltzmann equation. The convergence of the solvation free energy using this marking strategy, combined with goal-oriented refinement, compares favorably to adaptive methods using an energy-based error indicator. Due to the use of adaptive mesh refinement, it is critical to use multilevel preconditioning in order to maintain optimal computational complexity. We use variants of the classical multigrid method, which can be viewed as generalizations of the hierarchical basis multigrid and Bramble-Pasciak-Xu (BPX) preconditioners.

==> abs-arxiv.txt <==
  In this article, we develop goal-oriented error indicators to drive 
  adaptive refinement algorithms for the Poisson-Boltzmann equation. 
  Empirical results for the solvation free energy linear functional
  demonstrate that goal-oriented indicators are not sufficient on 
  their own to lead to a superior refinement algorithm.
  To remedy this, we propose a problem-specific marking strategy using
  the solvation free energy computed from the solution of the linear
  regularized Poisson-Boltzmann equation.
  The convergence of the solvation free energy using this 
  marking strategy, combined with goal-oriented refinement, compares
  favorably to adaptive methods using an energy-based error indicator.
  Due to the use of adaptive mesh refinement, it is critical to use 
  multilevel preconditioning in order to maintain optimal computational
  complexity.  We use variants of the classical multigrid method, which
  can be viewed as generalizations of the hierarchical basis multigrid and 
  Bramble-Pasciak-Xu (BPX) preconditioners.


